Observation of pseudogap in Cr_{1-x}Y_xN magnetic alloy and its impact on the Seebeck coefficient by ab-initio calculations

Thermoelectric materials require high electronic conductivity and low thermal conductivity. CrN has been shown to have low phononic thermal conductivity, making it a potential candidate for thermoelectric applications. In addition, similarities have been observed between YN and ScN suggesting that the CrYN alloy may have interesting thermoelectric properties. As CrYN has not been studied in detail at the level of thermoelectric properties, the first study on CrYN alloy of Seebeck coefficient and zT figure of merit is proposed in this study. For this purpose, cubic special quasirandom structures were constructed at values of x = 0.25, 0.5 and 0.75 in the alloy Cr_{1-x}Y_xN starting from different magnetic structures. After analyzing lattice parameters, Cr magnetic moments, octahedron deformation, second neighbors distribution around metals, density of states and band structures, it was concluded that to obtain high values of Seebeck coefficient and zT, it is necessary the presence of a pseudo gap in both spin channels and it is also necessary that the Fermi level is on a steep decreasing slope of number of states, since due to Motts approximation, the value of this slope is proportional to the Seebeck coefficient. Density of states of all the structures shows a metallic behavior. In structures with x=0.5, the presence of small indirect energy gaps is observed. Although no structure retains the initial magnetic configuration, there is a possible influence of this on the electronic structure. Considerable deformations in octahedra can suppress thermoelectric properties.

==> 00README.XXX.txt <==
\relax
\pdfoutput=0
